The Complete Local Volume Groups Sample -- III. Characteristics of group central radio galaxies in the Local Universe

Using new 610 MHz and 235 MHz observations from the Giant Metrewave Radio Telescope (GMRT) in combination with archival GMRT and Very Large Array (VLA) survey data we present the radio properties of the dominant early-type galaxies in the low$-$richness sub-sample of the Complete Local-volume Groups Sample (CLoGS; 27 galaxy groups) and provide results for the radio properties of the full CLoGS sample for the first time. We find a high radio detection rate in the dominant galaxies of the low-richness sub-sample of 82% (22/27); for the full CLoGS sample, the detection rate is 87% (46/53). The group-dominant galaxies exhibit a wide range of radio power, 10$^{20}$ $-$ 10$^{25}$ W Hz$^{-1}$ in the 235 and 610 MHz bands, with the majority (53%) presenting point-like radio emission, 19% hosting currently active radio jets, 6% having remnant jets, 9% being diffuse and 13% having no detected radio emission. The mean spectral index of the detected radio sources in the 235$-$610 MHz frequency range is found to be $\alpha_{235}^{610}\sim$0.68, and $\alpha_{235}^{1400}\sim$0.59 in the 235$-$1400 MHz one. In agreement with earlier studies, we find that the fraction of ultra-steep spectrum sources ($\alpha>$1.3) is $\sim$4%, mostly dependent on the detection limit at 235 MHz. The majority of point-like systems are found to reside in dynamically young groups, whereas jet systems show no preference between spiral-rich and spiral-poor group environments. The mechanical power of the jet sources in the low$-$richness sample groups is estimated to be $\sim$10$^{42}$ $-$ 10$^{44}$ erg s$^{-1}$ with their black hole masses ranging between 2$\times$10$^{8}$ $-$ 5$\times$10$^{9}$ M$_{\odot}$. We confirm previous findings that, while radio jet sources tend to be associated with more massive black holes, black hole mass is not the decisive factor in determining jet activity or power.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
